On Scheduler Side-Channels in Dynamic-Priority Real-Time Systems

While the existence of scheduler side-channels has been demonstrated recently for fixed-priority real-time systems (RTS), there have been no similar explorations for dynamic-priority systems. The dynamic nature of such scheduling algorithms, e.g., EDF, poses a significant challenge in this regard. In this paper we demonstrate that side-channels exist in dynamic priority real-time systems. Using this side-channel, our proposed DyPS algorithm is able to effectively infer, with high precision, critical task information from the vantage point of an unprivileged (user space) task. Apart from demonstrating the effectiveness of DyPS, we also explore the various factors that impact such attack algorithms using a large number of synthetic task sets. We also compare against the state-of-the-art and demonstrate that our proposed DyPS algorithms outperform the ScheduLeak algorithms in attacking the EDF RTS.

==> main-cache.yaml <==
version: 0.12.2
filePath: main.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  shellEscape: enabled
  intermediatePostScript: false
  $PATH: '/usr/texbin:/Library/TeX/texbin:$PATH'
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2019-10-24T15:46:29.442Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.tex-ParsedLaTeXMagic:
    timeStamp: 2019-10-24T15:46:29.490Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  /Users/sibin/Library/Application Support/dicy/config.yaml-ParsedYAML:
    timeStamp: 2019-10-24T15:46:29.487Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      shellEscape: enabled
      intermediatePostScript: false
      $PATH: '/usr/texbin:/Library/TeX/texbin:$PATH'
    type: ParsedYAML
  main.tex:
    timeStamp: 2019-10-21T05:46:39.337Z
    jobNames: []
    hash: h7nNp6eBhq3Wl45cNJJO5cKLQqGWjcr1JU6pW77znLg=
    type: LaTeX
    subType: IEEEtran
  /Users/sibin/Library/Application Support/dicy/config.yaml:
    timeStamp: 2019-10-24T15:46:29.452Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  main.blg:
    timeStamp: 2019-10-24T16:28:00.229Z
    jobNames: []
    hash: KrQf7BJW6hf+HGZwHjSRx9HcPY4Zu1GGALaVRLx9tgA=
    type: BibTeXLog
    subType: BibTeX
  main.log:
    timeStamp: 2019-10-24T16:28:01.771Z
    jobNames: []
    hash: tcbhpSmIyNZ6Ia8XEKNIw9+pl5JEY4tzXjh2kXCUpPU=
    type: LaTeXLog
    subType: pdfTeX
  main.fls-ParsedFileListing:
    timeStamp: 2019-10-24T15:48:53.117Z
    jobNames: []
    value:
      messages: []
      inputs:
        - /usr/local/texlive/2016/texmf-dist/fonts/enc/dvips/base/8r.enc
        - /usr/local/texlive/2016/texmf-dist/fonts/map/fontname/texfonts.map
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmbi7t.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/jknappen/ec/ectt1000.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr9.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt10.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt8.tfm
        - /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt9.tfm
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt10.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt8.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb
        - >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        - /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        - /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb
        - /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        - /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        - /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf
        - /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmbi7t.vf
        - /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf
        - /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf
        - /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf
        - /usr/local/texlive/2016/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/babel-english/english.ldf
        - /usr/local/texlive/2016/texmf-dist/tex/generic/babel/babel.def
        - /usr/local/texlive/2016/texmf-dist/tex/generic/babel/babel.sty
        - /usr/local/texlive/2016/texmf-dist/tex/generic/babel/switch.def
        - /usr/local/texlive/2016/texmf-dist/tex/generic/babel/txtbabel.def
        - /usr/local/texlive/2016/texmf-dist/tex/generic/iftex/iftex.sty
        - /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/etexcmds.sty
        - /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty
        - /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifpdf.sty
        - /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
        - /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
        - /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
        - /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryfadings.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarypositioning.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshadows.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfint.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
        - /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/pgf.revision.tex
        - /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
        - /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pst-fp.tex
        - /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pstricks.con
        - /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pstricks.tex
        - /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/pst-xkey.tex
        - /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/xkeyval.tex
        - /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/xkvutils.tex
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/algorithms/algorithm.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amscls/amsthm.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amssymb.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsa.fd
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsb.fd
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsbsy.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsgen.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsopn.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amstext.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/base/ifthen.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/base/inputenc.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/boxedminipage/boxedminipage.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption3.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/caption/subcaption.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/comment/comment.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/enumitem/enumitem.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/fixfoot/fixfoot.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/float/float.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-cfg/color.cfg
        - /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        - /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-def/pdftex.def
        - /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/epsfig.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphicx.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/keyval.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/trig.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        - /usr/local/texlive/2016/texmf-dist/tex/latex/listings/listings.cfg
        - /usr/local/texlive/2016/texmf-dist/tex/latex/listings/listings.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/listings/lstmisc.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/makecell/makecell.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/mdwtools/mdwtab.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/ms/everyshi.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/grfext.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/math/pgfmath.sty
        - >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/psfrag/psfrag.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/ot1ptm.fd
        - /usr/local/texlive/2016/texmf-dist/tex/latex/pstricks/pstricks.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/soul/soul.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/todonotes/todonotes.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/tools/afterpage.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/tools/calc.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/tools/hhline.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/tools/shellesc.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/tools/tabularx.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/tools/xspace.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/url/url.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/wrapfig/wrapfig.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
        - /usr/local/texlive/2016/texmf-dist/tex/latex/xkeyval/xkeyval.sty
        - /usr/local/texlive/2016/texmf-dist/web2c/texmf.cnf
        - /usr/local/texlive/2016/texmf-var/fonts/map/pdftex/updmap/pdftex.map
        - /usr/local/texlive/2016/texmf-var/web2c/pdftex/pdflatex.fmt
        - /usr/local/texlive/2016/texmf.cnf
        - Figures/coverage_ratio.pdf
        - Figures/duration.pdf
        - Figures/duration_sleak_esleak_in_edf.pdf
        - Figures/ex_equal_arrival_offset.pdf
        - Figures/ex_infer_phi_v.pdf
        - Figures/ex_interfered_by_one_harmonic_task.pdf
        - Figures/ex_not_interfered_by_one_harmonic_task.pdf
        - Figures/ex_not_observable.pdf
        - Figures/ex_observable.pdf
        - Figures/jittervsphio.pdf
        - Figures/phioerror_vs_precision.pdf
        - Figures/util_vs_tasknums_vs_precision_esleak.pdf
        - Figures/util_vs_tasknums_vs_precision_rtsleak.pdf
        - Figures/utilvsphio.pdf
        - IEEEtran.cls
        - Sections/analysis.tex
        - Sections/approach.tex
        - Sections/conclusion.tex
        - Sections/discussion.tex
        - Sections/eval.tex
        - Sections/intro.tex
        - Sections/model.tex
        - Sections/related.tex
        - abstract.tex
        - main.aux
        - main.bbl
        - main.tex
        - newcommands.tex
        - usepackages.tex
      outputs:
        - main.aux
        - main.log
        - main.pdf
      calls: []
    type: ParsedFileListing
  main.log-ParsedLaTeXLog:
    timeStamp: 2019-10-24T16:28:01.863Z
    jobNames: []
    value:
      messages:
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+ptm
          source:
            file: IEEEtran.cls
            range:
              start: 503
              end: 503
          log:
            file: main.log
            range:
              start: 23
              end: 23
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <5> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 35
              end: 36
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <5> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 37
              end: 38
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <7> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 40
              end: 41
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <7> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 42
              end: 43
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <8> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 45
              end: 46
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <8> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 47
              end: 48
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <9> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 50
              end: 51
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <9> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 52
              end: 53
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <10> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 55
              end: 56
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <10> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 57
              end: 58
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <11> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 60
              end: 61
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <11> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 62
              end: 63
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <12> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 65
              end: 66
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <12> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 67
              end: 68
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <17> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 70
              end: 71
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <17> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 72
              end: 73
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <20> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 75
              end: 76
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <20> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 77
              end: 78
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <24> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 80
              end: 81
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <24> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: IEEEtran.cls
            range:
              start: 1090
              end: 1090
          log:
            file: main.log
            range:
              start: 82
              end: 83
        - name: pdfTeX
          severity: info
          text: enumitem 2019/06/20 v3.9 Customized lists
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/enumitem/enumitem.sty
          log:
            file: main.log
            range:
              start: 122
              end: 122
        - name: pdfTeX
          severity: info
          text: babel 2019/07/19 3.33 The Babel package
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/generic/babel/babel.sty
          log:
            file: main.log
            range:
              start: 131
              end: 131
        - name: pdfTeX
          severity: info
          text: inputenc 2018/08/11 v1.3c Input encoding file
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/base/inputenc.sty
          log:
            file: main.log
            range:
              start: 147
              end: 147
        - name: pdfTeX
          severity: info
          text: amsthm 2017/10/31 v2.20.4
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amscls/amsthm.sty
          log:
            file: main.log
            range:
              start: 151
              end: 151
        - name: pdfTeX
          severity: info
          text: amsmath 2018/12/01 v2.17b AMS math features
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
          log:
            file: main.log
            range:
              start: 162
              end: 162
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amstext.sty
          log:
            file: main.log
            range:
              start: 166
              end: 166
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsbsy.sty
          log:
            file: main.log
            range:
              start: 172
              end: 172
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsopn.sty
          log:
            file: main.log
            range:
              start: 175
              end: 175
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 223
              end: 223
          log:
            file: main.log
            range:
              start: 178
              end: 178
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 385
              end: 385
          log:
            file: main.log
            range:
              start: 181
              end: 181
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 482
              end: 482
          log:
            file: main.log
            range:
              start: 184
              end: 184
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 485
              end: 485
          log:
            file: main.log
            range:
              start: 185
              end: 185
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 606
              end: 606
          log:
            file: main.log
            range:
              start: 186
              end: 186
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 729
              end: 729
          log:
            file: main.log
            range:
              start: 190
              end: 190
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 730
              end: 730
          log:
            file: main.log
            range:
              start: 191
              end: 191
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2844
              end: 2844
          log:
            file: main.log
            range:
              start: 212
              end: 212
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2845
              end: 2845
          log:
            file: main.log
            range:
              start: 213
              end: 213
        - name: pdfTeX
          severity: info
          text: 'graphicx 2017/06/01 v1.1a Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphicx.sty
          log:
            file: main.log
            range:
              start: 215
              end: 215
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/keyval.sty
          log:
            file: main.log
            range:
              start: 217
              end: 217
        - name: pdfTeX
          severity: info
          text: 'graphics 2017/06/25 v1.2c Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty
          log:
            file: main.log
            range:
              start: 220
              end: 220
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/trig.sty
          log:
            file: main.log
            range:
              start: 222
              end: 222
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty
            range:
              start: 99
              end: 99
          log:
            file: main.log
            range:
              start: 226
              end: 226
        - name: pdfTeX
          severity: info
          text: epsfig 2017/06/25 v1.7b (e)psfig emulation (SPQR)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/epsfig.sty
          log:
            file: main.log
            range:
              start: 234
              end: 234
        - name: pdfTeX
          severity: info
          text: psfrag 1998/04/11 v3.04 PSfrag (MCG)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/psfrag/psfrag.sty
          log:
            file: main.log
            range:
              start: 238
              end: 238
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/url/url.sty
          log:
            file: main.log
            range:
              start: 244
              end: 244
        - name: pdfTeX
          severity: info
          text: afterpage 2014/10/28 v1.08 After-Page Package (DPC)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/afterpage.sty
          log:
            file: main.log
            range:
              start: 249
              end: 249
        - name: pdfTeX
          severity: info
          text: 'pstricks 2018/12/21 v0.69 LaTeX wrapper for `PSTricks'' (RN,HV)'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/pstricks/pstricks.sty
          log:
            file: main.log
            range:
              start: 254
              end: 254
        - name: pdfTeX
          severity: info
          text: >-
            iftex 2013/04/04 v0.2 Provides if(tex) conditional for PDFTeX,
            XeTeX, and LuaTeX
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/generic/iftex/iftex.sty
          log:
            file: main.log
            range:
              start: 256
              end: 257
        - name: pdfTeX
          severity: info
          text: shellesc 2016/06/07 v0.02a unified shell escape interface for LaTeX
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/shellesc.sty
          log:
            file: main.log
            range:
              start: 259
              end: 259
        - severity: info
          name: pdfTeX
          category: Package shellesc
          text: Unrestricted shell escape enabled
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/shellesc.sty
            range:
              start: 67
              end: 67
          log:
            file: main.log
            range:
              start: 260
              end: 260
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
          log:
            file: main.log
            range:
              start: 262
              end: 262
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 225
              end: 225
          log:
            file: main.log
            range:
              start: 266
              end: 266
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1348
              end: 1348
          log:
            file: main.log
            range:
              start: 267
              end: 267
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1352
              end: 1352
          log:
            file: main.log
            range:
              start: 268
              end: 268
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1364
              end: 1364
          log:
            file: main.log
            range:
              start: 269
              end: 269
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1366
              end: 1366
          log:
            file: main.log
            range:
              start: 270
              end: 270
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1367
              end: 1367
          log:
            file: main.log
            range:
              start: 271
              end: 271
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1368
              end: 1368
          log:
            file: main.log
            range:
              start: 272
              end: 272
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1369
              end: 1369
          log:
            file: main.log
            range:
              start: 273
              end: 273
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1370
              end: 1370
          log:
            file: main.log
            range:
              start: 274
              end: 274
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1371
              end: 1371
          log:
            file: main.log
            range:
              start: 275
              end: 275
        - name: pdfTeX
          severity: info
          text: xkeyval 2014/12/03 v2.7a package option processing (HA)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/xkeyval/xkeyval.sty
          log:
            file: main.log
            range:
              start: 279
              end: 279
        - name: pdfTeX
          severity: info
          text: mdwtab 1998/04/28 1.9 Table typesetting with style
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/mdwtools/mdwtab.sty
          log:
            file: main.log
            range:
              start: 421
              end: 421
        - name: pdfTeX
          severity: info
          text: wrapfig 2003/01/31 v 3.6
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/wrapfig/wrapfig.sty
          log:
            file: main.log
            range:
              start: 444
              end: 444
        - name: pdfTeX
          severity: info
          text: >-
            algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating
            environment
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/algorithms/algorithm.sty
          log:
            file: main.log
            range:
              start: 446
              end: 447
        - name: pdfTeX
          severity: info
          text: float 2001/11/08 v1.3d Float enhancements (AL)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/float/float.sty
          log:
            file: main.log
            range:
              start: 449
              end: 449
        - name: pdfTeX
          severity: info
          text: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/base/ifthen.sty
          log:
            file: main.log
            range:
              start: 456
              end: 456
        - name: pdfTeX
          severity: info
          text: algpseudocode
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
          log:
            file: main.log
            range:
              start: 461
              end: 461
        - name: pdfTeX
          severity: info
          text: algorithmicx 2005/04/27 v1.2 Algorithmicx
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
          log:
            file: main.log
            range:
              start: 463
              end: 463
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amssymb.sty
          log:
            file: main.log
            range:
              start: 478
              end: 478
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty
          log:
            file: main.log
            range:
              start: 480
              end: 480
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 483
              end: 484
        - name: pdfTeX
          severity: info
          text: makecell 2009/08/03 V0.1e Managing of Tab Column Heads and Cells
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/makecell/makecell.sty
          log:
            file: main.log
            range:
              start: 486
              end: 486
        - name: pdfTeX
          severity: info
          text: hhline 2014/10/28 v2.03 Table rule package (DPC)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/hhline.sty
          log:
            file: main.log
            range:
              start: 491
              end: 491
        - name: pdfTeX
          severity: info
          text: tabularx 2016/02/03 v2.11b `tabularx' package (DPC)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/tabularx.sty
          log:
            file: main.log
            range:
              start: 493
              end: 493
        - name: pdfTeX
          severity: info
          text: fixfoot 2007/12/12 v0.3a fixed-text footnotes
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/fixfoot/fixfoot.sty
          log:
            file: main.log
            range:
              start: 502
              end: 502
        - name: pdfTeX
          severity: info
          text: listings 2019/02/27 1.8b (Carsten Heinz)
          source:
            file: usepackages.tex
          log:
            file: main.log
            range:
              start: 524
              end: 524
        - name: pdfTeX
          severity: info
          text: 'xspace 2014/10/28 v1.13 Space after command names (DPC,MH)'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/xspace.sty
          log:
            file: main.log
            range:
              start: 526
              end: 526
        - name: pdfTeX
          severity: info
          text: soul 2003/11/17 v2.4 letterspacing/underlining (mf)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/soul/soul.sty
          log:
            file: main.log
            range:
              start: 528
              end: 528
        - name: pdfTeX
          severity: info
          text: todonotes 2019/01/24 v1.1.2 Todonotes source and documentation.
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/todonotes/todonotes.sty
          log:
            file: main.log
            range:
              start: 539
              end: 539
        - name: pdfTeX
          severity: info
          text: todonotes 2018/11/22
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/todonotes/todonotes.sty
          log:
            file: main.log
            range:
              start: 540
              end: 540
        - name: pdfTeX
          severity: info
          text: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/ms/everyshi.sty
          log:
            file: main.log
            range:
              start: 555
              end: 555
        - name: pdfTeX
          severity: info
          text: pgfrcs 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.te
          log:
            file: main.log
            range:
              start: 558
              end: 558
        - name: pdfTeX
          severity: info
          text: pgf 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
          log:
            file: main.log
            range:
              start: 560
              end: 560
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-0-65 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
          log:
            file: main.log
            range:
              start: 723
              end: 723
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-1-18 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
          log:
            file: main.log
            range:
              start: 729
              end: 729
        - name: pdfTeX
          severity: info
          text: pgffor 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
          log:
            file: main.log
            range:
              start: 736
              end: 736
        - name: pdfTeX
          severity: info
          text: tikz 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
          log:
            file: main.log
            range:
              start: 745
              end: 745
        - name: pdfTeX
          severity: info
          text: 'calc 2017/05/25 v4.3 Infix arithmetic (KKT,FJ)'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/calc.sty
          log:
            file: main.log
            range:
              start: 799
              end: 799
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \setlength
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 80
              end: 80
          log:
            file: main.log
            range:
              start: 806
              end: 806
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \addtolength
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 807
              end: 807
        - name: pdfTeX
          severity: info
          text: subcaption 2018/05/01 v1.1-162 Sub-captions (AR)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/caption/subcaption.sty
          log:
            file: main.log
            range:
              start: 813
              end: 813
        - name: pdfTeX
          severity: info
          text: caption 2018/10/06 v3.3-154 Customizing captions (AR)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: main.log
            range:
              start: 815
              end: 815
        - name: pdfTeX
          severity: info
          text: caption3 2018/09/12 v1.8c caption3 kernel (AR)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption3.sty
          log:
            file: main.log
            range:
              start: 817
              end: 817
        - severity: info
          name: pdfTeX
          category: Package caption3
          text: 'TeX engine: e-TeX'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption3.sty
            range:
              start: 64
              end: 64
          log:
            file: main.log
            range:
              start: 818
              end: 818
        - severity: info
          name: pdfTeX
          category: Package caption
          text: 'Unknown document class (or package), standard defaults will be used.'
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption3.sty
          log:
            file: main.log
            range:
              start: 826
              end: 827
        - severity: warning
          name: pdfTeX
          category: Package caption
          text: >-
            Unsupported document class (or package) detected, usage of the
            caption package is not recommended.
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: main.log
            range:
              start: 830
              end: 831
        - severity: info
          name: pdfTeX
          category: Package caption
          text: >-
            \@makecaption = \long macro:#1#2->\ifx \@captype \@IEEEtablestring
            \footnotesize \bgroup \par \centering \@IEEEtabletopskipstrut
            {\normalfont \footnotesize #1}\\{\normalfont \footnotesize \scshape
            #2}\par \addvspace {0.5\baselineskip }\egroup
            \@IEEEtablecaptionsepspace \else \@IEEEfigurecaptionsepspace \setbox
            \@tempboxa \hbox {\normalfont \footnotesize {#1.}\nobreakspace
            \nobreakspace #2}\ifdim \wd \@tempboxa >\hsize \setbox \@tempboxa
            \hbox {\normalfont \footnotesize {#1.}\nobreakspace \nobreakspace
            }\parbox [t]{\hsize }{\normalfont \footnotesize \noindent \unhbox
            \@tempboxa #2}\else \ifCLASSOPTIONconference \hbox to\hsize
            {\normalfont \footnotesize \hfil \box \@tempboxa \hfil }\else \hbox
            to\hsize {\normalfont \footnotesize \box \@tempboxa \hfil }\fi \fi
            \fi .
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: main.log
            range:
              start: 834
              end: 844
        - severity: info
          name: pdfTeX
          category: Package caption
          text: float package is loaded.
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: main.log
            range:
              start: 847
              end: 847
        - severity: info
          name: pdfTeX
          category: Package caption
          text: listings package is loaded.
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: main.log
            range:
              start: 848
              end: 848
        - severity: info
          name: pdfTeX
          category: Package caption
          text: wrapfig package is loaded.
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: main.log
            range:
              start: 849
              end: 849
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: main.texLaTeX2e <2018-12-01>
            range:
              start: 19
              end: 19
          log:
            file: main.log
            range:
              start: 867
              end: 868
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: main.texLaTeX2e <2018-12-01>
            range:
              start: 19
              end: 19
          log:
            file: main.log
            range:
              start: 869
              end: 870
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: main.texLaTeX2e <2018-12-01>
            range:
              start: 19
              end: 19
          log:
            file: main.log
            range:
              start: 871
              end: 872
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: main.texLaTeX2e <2018-12-01>
            range:
              start: 19
              end: 19
          log:
            file: main.log
            range:
              start: 873
              end: 874
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: main.texLaTeX2e <2018-12-01>
            range:
              start: 19
              end: 19
          log:
            file: main.log
            range:
              start: 875
              end: 876
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: main.texLaTeX2e <2018-12-01>
            range:
              start: 19
              end: 19
          log:
            file: main.log
            range:
              start: 877
              end: 878
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
          log:
            file: main.log
            range:
              start: 894
              end: 894
        - name: pdfTeX
          severity: info
          text: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty
          log:
            file: main.log
            range:
              start: 896
              end: 896
        - name: pdfTeX
          severity: info
          text: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/grfext.sty
          log:
            file: main.log
            range:
              start: 898
              end: 898
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
          log:
            file: main.log
            range:
              start: 900
              end: 900
        - name: pdfTeX
          severity: info
          text: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
          log:
            file: main.log
            range:
              start: 902
              end: 902
        - name: pdfTeX
          severity: info
          text: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty
          log:
            file: main.log
            range:
              start: 904
              end: 904
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
          log:
            file: main.log
            range:
              start: 906
              end: 906
        - name: pdfTeX
          severity: info
          text: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/etexcmds.sty
          log:
            file: main.log
            range:
              start: 908
              end: 908
        - name: pdfTeX
          severity: info
          text: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty
          log:
            file: main.log
            range:
              start: 910
              end: 910
        - severity: info
          name: pdfTeX
          category: Package ifluatex
          text: LuaTeX not detected.
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty
          log:
            file: main.log
            range:
              start: 911
              end: 911
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2019/07/25 v0.30 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
          log:
            file: main.log
            range:
              start: 913
              end: 914
        - name: pdfTeX
          severity: info
          text: ifpdf 2018/09/07 v3.3 Provides the ifpdf switch
          source:
            file: /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifpdf.sty
          log:
            file: main.log
            range:
              start: 916
              end: 916
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: LuaTeX not detected.
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
          log:
            file: main.log
            range:
              start: 918
              end: 918
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
          log:
            file: main.log
            range:
              start: 919
              end: 919
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
          log:
            file: main.log
            range:
              start: 920
              end: 920
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
          log:
            file: main.log
            range:
              start: 921
              end: 921
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 438
              end: 438
          log:
            file: main.log
            range:
              start: 923
              end: 924
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.pdf,.png,.jpg,.mps,.jpeg,.jbig2,.jb2,.PDF,.PNG,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: >-
              /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 456
              end: 456
          log:
            file: main.log
            range:
              start: 925
              end: 928
        - severity: warning
          name: pdfTeX
          category: Package todonotes
          text: >-
            The length marginparwidth is less than 2cm and will most likely
            cause issues with the appearance of inserted todonotes. The issue
            can be solved by adding a line like \setlength {\marginparwidth
            }{2cm} prior to loading the todonotes package.
          source:
            file: main.texLaTeX2e <2018-12-01>
            range:
              start: 19
              end: 19
          log:
            file: main.log
            range:
              start: 936
              end: 939
        - severity: info
          name: pdfTeX
          category: Package caption
          text: Begin \AtBeginDocument code.
          source:
            file: main.texLaTeX2e <2018-12-01>
          log:
            file: main.log
            range:
              start: 941
              end: 941
        - severity: info
          name: pdfTeX
          category: Package caption
          text: End \AtBeginDocument code.
          source:
            file: main.texLaTeX2e <2018-12-01>
          log:
            file: main.log
            range:
              start: 942
              end: 942
        - severity: warning
          name: pdfTeX
          category: LaTeX
          text: No \author given.
          source:
            file: main.texLaTeX2e <2018-12-01>
          log:
            file: main.log
            range:
              start: 944
              end: 944
        - severity: warning
          name: pdfTeX
          category: LaTeX
          text: No \author given.
          source:
            file: main.texLaTeX2e <2018-12-01>
          log:
            file: main.log
            range:
              start: 947
              end: 947
        - severity: warning
          name: pdfTeX
          category: LaTeX
          text: No \author given.
          source:
            file: main.texLaTeX2e <2018-12-01>
          log:
            file: main.log
            range:
              start: 950
              end: 950
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msa
          source:
            file: abstract.tex
            range:
              start: 12
              end: 12
          log:
            file: main.log
            range:
              start: 955
              end: 955
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msb
          source:
            file: abstract.tex
            range:
              start: 12
              end: 12
          log:
            file: main.log
            range:
              start: 959
              end: 959
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/duration_sleak_esleak_in_edf.pdf used Requested size:
            189.0pt x 144.96445pt.
          source:
            file: Sections/intro.tex
            range:
              start: 36
              end: 36
          log:
            file: main.log
            range:
              start: 968
              end: 970
        - severity: error
          name: pdfTeX
          text: Undefined control sequence
          log:
            file: main.log
            range:
              start: 976
              end: 977
          source:
            file: Sections/intro.tex
            range:
              start: 61
              end: 61
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/ex_observable.pdf used Requested size: 246.98793pt x
            54.04546pt.
          source:
            file: Sections/approach.tex Excluding 'comment' comment.
            range:
              start: 56
              end: 56
          log:
            file: main.log
            range:
              start: 1030
              end: 1031
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/ex_not_observable.pdf used Requested size: 246.98793pt x
            56.74773pt.
          source:
            file: Sections/approach.tex Excluding 'comment' comment.
            range:
              start: 64
              end: 64
          log:
            file: main.log
            range:
              start: 1035
              end: 1036
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/ex_infer_phi_v.pdf used Requested size: 249.48138pt x
            153.83093pt.
          source:
            file: Sections/approach.tex Excluding 'comment' comment.
            range:
              start: 288
              end: 288
          log:
            file: main.log
            range:
              start: 1123
              end: 1124
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/ex_interfered_by_one_harmonic_task.pdf used Requested size:
            459.75543pt x 52.77057pt.
          source:
            file: Sections/analysis.tex
            range:
              start: 9
              end: 9
          log:
            file: main.log
            range:
              start: 1133
              end: 1135
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/ex_not_interfered_by_one_harmonic_task.pdf used Requested
            size: 459.75543pt x 52.77057pt.
          source:
            file: Sections/analysis.tex
            range:
              start: 17
              end: 17
          log:
            file: main.log
            range:
              start: 1141
              end: 1143
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/ex_equal_arrival_offset.pdf used Requested size: 163.79846pt
            x 150.76935pt.
          source:
            file: Sections/analysis.tex
            range:
              start: 44
              end: 44
          log:
            file: main.log
            range:
              start: 1147
              end: 1149
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/utilvsphio.pdf used Requested size: 201.60077pt x
            146.53539pt.
          source:
            file: Sections/eval.tex
            range:
              start: 89
              end: 89
          log:
            file: main.log
            range:
              start: 1160
              end: 1161
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/jittervsphio.pdf used Requested size: 201.60077pt x
            147.03694pt.
          source:
            file: Sections/eval.tex
            range:
              start: 125
              end: 125
          log:
            file: main.log
            range:
              start: 1165
              end: 1166
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/phioerror_vs_precision.pdf used Requested size: 189.0pt x
            144.50766pt.
          source:
            file: Sections/eval.tex
            range:
              start: 147
              end: 147
          log:
            file: main.log
            range:
              start: 1172
              end: 1174
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Figures/duration.pdf used Requested size: 189.0pt x 144.96445pt.'
          source:
            file: Sections/eval.tex
            range:
              start: 163
              end: 163
          log:
            file: main.log
            range:
              start: 1178
              end: 1179
        - severity: warning
          name: pdfTeX
          category: pdfTeX
          text: >-
            pdflatex (file
            /Users/sibin/Documents/Documents/Papers/RTAS_2020/DyPS_ScheduLeak_EDF/Figures/phioerror_vs_precision.pdf):
            PDF inclusion: multiple pdfs with page group included in a single
            page
          source:
            file: Sections/eval.tex
          log:
            file: main.log
            range:
              start: 1184
              end: 1186
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/util_vs_tasknums_vs_precision_esleak.pdf used Requested
            size: 190.4044pt x 143.08102pt.
          source:
            file: Sections/eval.tex
            range:
              start: 186
              end: 186
          log:
            file: main.log
            range:
              start: 1192
              end: 1194
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/util_vs_tasknums_vs_precision_rtsleak.pdf used Requested
            size: 190.4044pt x 143.08102pt.
          source:
            file: Sections/eval.tex
            range:
              start: 196
              end: 196
          log:
            file: main.log
            range:
              start: 1200
              end: 1202
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            Figures/coverage_ratio.pdf used Requested size: 201.60077pt x
            151.82771pt.
          source:
            file: Sections/eval.tex
            range:
              start: 230
              end: 230
          log:
            file: main.log
            range:
              start: 1206
              end: 1207
        - severity: warning
          name: pdfTeX
          category: pdfTeX
          text: >-
            pdflatex (file
            /Users/sibin/Documents/Documents/Papers/RTAS_2020/DyPS_ScheduLeak_EDF/Figures/util_vs_tasknums_vs_precision_esleak.pdf):
            PDF inclusion: multiple pdfs with page group included in a single
            page
          source:
            file: Sections/eval.tex
          log:
            file: main.log
            range:
              start: 1212
              end: 1214
        - severity: warning
          name: pdfTeX
          category: pdfTeX
          text: >-
            pdflatex (file
            /Users/sibin/Documents/Documents/Papers/RTAS_2020/DyPS_ScheduLeak_EDF/Figures/util_vs_tasknums_vs_precision_rtsleak.pdf):
            PDF inclusion: multiple pdfs with page group included in a single
            page
          source:
            file: Sections/eval.tex
          log:
            file: main.log
            range:
              start: 1218
              end: 1220
      inputs: []
      outputs: []
      calls: []
    type: ParsedLaTeXLog
  main.blg-ParsedBibTeXLog:
    timeStamp: 2019-10-24T15:46:32.331Z
    jobNames: []
    value:
      messages:
        - severity: warning
          name: BibTeX
          text: empty author in JeepHacking101
          log:
            file: main.blg
            range:
              start: 14
              end: 14
        - severity: warning
          name: BibTeX
          text: empty year in hasan2016exploring
          log:
            file: main.blg
            range:
              start: 15
              end: 15
      inputs:
        - main.aux
        - /usr/local/texlive/2016/texmf-dist/bibtex/bst/IEEEtran/IEEEtran.bst
        - ref.bib
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  main.pdf:
    timeStamp: 2019-10-24T16:28:01.770Z
    jobNames: []
    hash: DezQDK+GpxijCyfziCp6hpQLirN3a4zh3H/0DQdRk70=
    type: PortableDocumentFormat
  main.aux:
    timeStamp: 2019-10-24T16:28:01.665Z
    jobNames: []
    hash: QtT487sU3LUAuDLy3B7DKl0a0MCJ8Z72wstOrdAgws8=
    type: LaTeXAuxilary
  main.fls:
    timeStamp: 2019-10-24T16:28:01.743Z
    jobNames: []
    hash: VL1aggmj70OTbqCB611wyXLfoYUkpJxQjP+8latyCt4=
    type: FileListing
  main.synctex.gz:
    timeStamp: 2019-10-24T16:28:01.771Z
    jobNames: []
    hash: vJCErBT3jEN9bbnbMKYPe7y1jSm42IDNzLcF65eH0Js=
    type: SyncTeX
  main.aux-ParsedLaTeXAuxilary:
    timeStamp: 2019-10-24T16:27:59.958Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - babel@aux
        - '@writefile'
        - newlabel
        - '@writefile'
        - providecommand
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - citation
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - pgfsyspdfmark
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - pgfsyspdfmark
        - pgfsyspdfmark
        - pgfsyspdfmark
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - bibstyle
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - '@writefile'
        - newlabel
        - '@writefile'
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
    type: ParsedLaTeXAuxilary
  /usr/local/texlive/2016/texmf-dist/fonts/enc/dvips/base/8r.enc:
    timeStamp: 2006-12-10T01:13:44.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/map/fontname/texfonts.map:
    timeStamp: 2017-11-27T23:19:31.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmbi7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/jknappen/ec/ectt1000.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr6.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr8.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr9.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt10.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt8.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt9.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt8.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmb8a.pfb:
    timeStamp: 2006-01-09T23:35:48.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb:
    timeStamp: 2006-01-09T23:35:48.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmr8a.pfb:
    timeStamp: 2006-01-09T23:35:48.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmri8a.pfb:
    timeStamp: 2006-01-09T23:35:48.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmbi7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/context/base/mkii/supp-pdf.mkii:
    timeStamp: 2016-04-22T22:14:39.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/babel-english/english.ldf:
    timeStamp: 2017-06-06T21:46:58.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/babel/babel.def:
    timeStamp: 2019-07-19T20:46:48.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/babel/babel.sty:
    timeStamp: 2019-07-19T20:46:48.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/babel/switch.def:
    timeStamp: 2019-07-19T20:46:48.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/babel/txtbabel.def:
    timeStamp: 2019-06-03T21:35:43.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/iftex/iftex.sty:
    timeStamp: 2013-04-04T23:11:11.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/etexcmds.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifpdf.sty:
    timeStamp: 2018-09-08T21:44:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty:
    timeStamp: 2019-07-27T21:06:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryfadings.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarypositioning.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshadows.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfint.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/pgf.revision.tex:
    timeStamp: 2019-08-04T21:16:47.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pst-fp.tex:
    timeStamp: 2017-10-04T23:04:03.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pstricks.con:
    timeStamp: 2017-10-04T23:04:03.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pstricks.tex:
    timeStamp: 2019-05-12T20:17:14.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/pst-xkey.tex:
    timeStamp: 2014-06-27T00:38:59.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/xkeyval.tex:
    timeStamp: 2014-12-04T22:38:13.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/xkvutils.tex:
    timeStamp: 2014-06-27T00:38:59.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2016/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty:
    timeStamp: 2006-10-12T01:40:37.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty:
    timeStamp: 2006-10-12T01:40:37.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/algorithms/algorithm.sty:
    timeStamp: 2009-08-26T23:46:11.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/amscls/amsthm.sty:
    timeStamp: 2017-12-19T22:32:49.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amssymb.sty:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsa.fd:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsb.fd:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsbsy.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsgen.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty:
    timeStamp: 2018-12-11T22:32:49.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsopn.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amstext.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/base/ifthen.sty:
    timeStamp: 2018-04-06T21:33:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/base/inputenc.sty:
    timeStamp: 2018-12-11T22:32:49.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/boxedminipage/boxedminipage.sty:
    timeStamp: 2010-02-19T00:39:28.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty:
    timeStamp: 2018-10-08T20:56:18.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption3.sty:
    timeStamp: 2018-10-03T22:44:10.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/caption/subcaption.sty:
    timeStamp: 2018-06-09T20:58:49.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/comment/comment.sty:
    timeStamp: 2016-08-25T23:02:05.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/enumitem/enumitem.sty:
    timeStamp: 2019-06-22T21:22:49.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/fixfoot/fixfoot.sty:
    timeStamp: 2007-12-19T08:04:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/float/float.sty:
    timeStamp: 2006-01-12T23:55:51.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-cfg/color.cfg:
    timeStamp: 2016-04-06T21:37:33.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-cfg/graphics.cfg:
    timeStamp: 2016-06-14T22:41:10.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-def/pdftex.def:
    timeStamp: 2018-01-09T22:36:08.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/epsfig.sty:
    timeStamp: 2018-04-07T20:53:05.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty:
    timeStamp: 2018-04-07T20:53:05.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphicx.sty:
    timeStamp: 2018-04-07T20:53:05.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/keyval.sty:
    timeStamp: 2018-04-07T20:53:05.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/trig.sty:
    timeStamp: 2018-04-07T20:53:05.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg:
    timeStamp: 2010-07-13T16:52:39.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/latex/listings/listings.cfg:
    timeStamp: 2019-02-28T22:37:22.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-dist/tex/latex/listings/listings.sty:
    timeStamp: 2019-02-28T22:37:22.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/listings/lstmisc.sty:
    timeStamp: 2019-02-28T22:37:22.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/makecell/makecell.sty:
    timeStamp: 2009-08-03T21:24:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/mdwtools/mdwtab.sty:
    timeStamp: 2006-01-12T23:58:53.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/ms/everyshi.sty:
    timeStamp: 2007-04-29T23:50:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/grfext.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty:
    timeStamp: 2010-10-29T00:31:31.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty:
    timeStamp: 2008-02-24T18:22:07.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/math/pgfmath.sty:
    timeStamp: 2014-02-27T00:01:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty:
    timeStamp: 2014-02-27T00:01:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgffor.sty:
    timeStamp: 2014-02-27T00:01:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty:
    timeStamp: 2008-02-23T00:49:54.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty:
    timeStamp: 2008-02-24T18:22:07.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/psfrag/psfrag.sty:
    timeStamp: 2006-01-13T00:03:41.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/ot1ptm.fd:
    timeStamp: 2006-01-13T00:03:49.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2016/texmf-dist/tex/latex/pstricks/pstricks.sty:
    timeStamp: 2019-05-12T20:17:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/soul/soul.sty:
    timeStamp: 2006-01-13T00:07:20.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/todonotes/todonotes.sty:
    timeStamp: 2019-01-25T23:24:36.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/tools/afterpage.sty:
    timeStamp: 2018-04-06T21:33:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/tools/calc.sty:
    timeStamp: 2018-04-06T21:33:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/tools/hhline.sty:
    timeStamp: 2018-04-06T21:33:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/tools/shellesc.sty:
    timeStamp: 2018-04-06T21:33:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/tools/tabularx.sty:
    timeStamp: 2018-04-06T21:33:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/tools/xspace.sty:
    timeStamp: 2018-04-06T21:33:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/url/url.sty:
    timeStamp: 2013-12-31T23:17:24.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/wrapfig/wrapfig.sty:
    timeStamp: 2006-01-13T00:11:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty:
    timeStamp: 2016-05-11T21:29:20.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/tex/latex/xkeyval/xkeyval.sty:
    timeStamp: 2014-12-04T22:38:13.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2016/texmf-dist/web2c/texmf.cnf:
    timeStamp: 2019-07-26T21:46:02.000Z
    jobNames: []
  /usr/local/texlive/2016/texmf-var/fonts/map/pdftex/updmap/pdftex.map:
    timeStamp: 2019-08-20T07:10:35.995Z
    jobNames: []
  /usr/local/texlive/2016/texmf-var/web2c/pdftex/pdflatex.fmt:
    timeStamp: 2019-08-20T07:12:19.260Z
    jobNames: []
  /usr/local/texlive/2016/texmf.cnf:
    timeStamp: 2016-05-23T04:52:20.000Z
    jobNames: []
  Figures/coverage_ratio.pdf:
    timeStamp: 2019-10-21T05:46:39.315Z
    jobNames: []
    hash: Jgq5pz7BXRESqvwMHpV+6yuNTYLhs/2ogJiQcpuDvgU=
    type: PortableDocumentFormat
  Figures/duration.pdf:
    timeStamp: 2019-10-24T15:46:22.369Z
    jobNames: []
    hash: hSMl2QlfvDNMFsOh6OOAiHcxP/T5yuPOHMXUpHW5Z44=
    type: PortableDocumentFormat
  Figures/duration_sleak_in_edf.pdf:
    timeStamp: 2019-10-24T15:46:22.370Z
    jobNames: []
    hash: BibKDco/X6tPShvGZmfIuXbwm2p3P9wU9IWFXshPeIs=
    type: PortableDocumentFormat
  Figures/ex_equal_arrival_offset.pdf:
    timeStamp: 2019-10-21T05:46:39.315Z
    jobNames: []
    hash: VqRtNp39GN/iwJC6xzw4c0R4AgOh3ld9MQCHD0bJvqk=
    type: PortableDocumentFormat
  Figures/ex_infer_phi_v.pdf:
    timeStamp: 2019-10-21T05:46:39.316Z
    jobNames: []
    hash: m6LqM6Crvq3CYdIJJ50VZ8OxBDgP/KER0KINHC9p4Vg=
    type: PortableDocumentFormat
  Figures/ex_interfered_by_one_harmonic_task.pdf:
    timeStamp: 2019-10-21T05:46:39.316Z
    jobNames: []
    hash: 6Dlr/G99remI0AWTY01KHaUuCSQpDFk5qzaECAxcPxA=
    type: PortableDocumentFormat
  Figures/ex_not_interfered_by_one_harmonic_task.pdf:
    timeStamp: 2019-10-21T05:46:39.317Z
    jobNames: []
    hash: I6OpSbpQIEjLlDybQVbP7uN0CDVhaeF1FSgSAYO7gfc=
    type: PortableDocumentFormat
  Figures/ex_not_observable.pdf:
    timeStamp: 2019-10-21T05:46:39.317Z
    jobNames: []
    hash: R9EFv9nLpqZDZdM8T+LlSh68dmkw0Wj3p9vxlOygMiw=
    type: PortableDocumentFormat
  Figures/ex_observable.pdf:
    timeStamp: 2019-10-21T05:46:39.318Z
    jobNames: []
    hash: 2gd2UN39OmqRnX5eB3Wa75Dnryxwn3nL4s9rC8O+8a0=
    type: PortableDocumentFormat
  Figures/jittervsphio.pdf:
    timeStamp: 2019-10-21T05:46:39.319Z
    jobNames: []
    hash: NLVcHpIh3rGhFC2EWDNDVlVjkZmuW9DE8umo7+9pUM0=
    type: PortableDocumentFormat
  Figures/phioerror_vs_precision.pdf:
    timeStamp: 2019-10-21T05:46:39.319Z
    jobNames: []
    hash: 9fI8BJhwk3VJNd5FWfVb5/gVQPd7jZFKZctsQBrtxR4=
    type: PortableDocumentFormat
  Figures/util_vs_tasknums_vs_precision_esleak.pdf:
    timeStamp: 2019-10-21T05:46:39.320Z
    jobNames: []
    hash: qaejlUwyWXDBozdpu50V4/MY/Do7fjRt5bJTmHMeLws=
    type: PortableDocumentFormat
  Figures/util_vs_tasknums_vs_precision_rtsleak.pdf:
    timeStamp: 2019-10-21T05:46:39.320Z
    jobNames: []
    hash: Nky/wfBP2XOiEECBpv55ucVi4TbTByp979gD5McVVvI=
    type: PortableDocumentFormat
  Figures/utilvsphio.pdf:
    timeStamp: 2019-10-21T05:46:39.326Z
    jobNames: []
    hash: Vea72TVW2/LQ9xEzuAVQ+urc7K0qfSLTLSxlGlH+ixU=
    type: PortableDocumentFormat
  IEEEtran.cls:
    timeStamp: 2019-10-21T05:46:39.328Z
    jobNames: []
    hash: 2nUZIKMX7TGLe1zX+lhabMfShQLUV4Vjgum+JLEKO9c=
    type: LaTeXClass
  Sections/analysis.tex:
    timeStamp: 2019-10-24T15:46:22.370Z
    jobNames: []
    hash: D6kSYvzeLT/FIg+B4z4iraT4mTcekpsUwDtuuhVQj1c=
    type: TeX
  Sections/approach.tex:
    timeStamp: 2019-10-24T15:46:22.371Z
    jobNames: []
    hash: eCEc5H5fXV7e3ZHOAtfOOcUdAD807bIexGV5Vl++bQE=
    type: TeX
  Sections/conclusion.tex:
    timeStamp: 2019-10-24T15:46:22.372Z
    jobNames: []
    hash: d/nwW2gdcusHiU/WAwF9QWeZ0bM/IoqHYVsas7aC9nU=
    type: TeX
  Sections/discussion.tex:
    timeStamp: 2019-10-24T15:46:22.373Z
    jobNames: []
    hash: UD/LR0IVFwpxToXBHR6CfnD9FHDtc1lKOXkRJa4+4WA=
    type: TeX
  Sections/eval.tex:
    timeStamp: 2019-10-24T15:46:22.374Z
    jobNames: []
    hash: DIYajCy6wG4HNwlSDuKebk0o6edsQOnL9lb5+zaetQc=
    type: TeX
  Sections/intro.tex:
    timeStamp: 2019-10-24T16:27:54.065Z
    jobNames: []
    hash: oQdhaPm14XujuaGCIdze1aO28Ls8Muuk3w885uZeVZU=
    type: TeX
  Sections/model.tex:
    timeStamp: 2019-10-24T15:46:22.375Z
    jobNames: []
    hash: GWEmleSdagwGKNEfhsqspqSCgscfSu1ibX9ECzc5Uf4=
    type: TeX
  Sections/related.tex:
    timeStamp: 2019-10-24T15:46:22.375Z
    jobNames: []
    hash: DOQ8rDoQJ92Yz1YJxu9R6tn++iyHPVaaVvzV5i6ByLA=
    type: TeX
  abstract.tex:
    timeStamp: 2019-10-24T15:46:22.375Z
    jobNames: []
    hash: Yid//oUvYEMJweawpEDx4rTl/bZzCvXOowZwSdxKX6A=
    type: TeX
  main.bbl:
    timeStamp: 2019-10-24T16:28:00.229Z
    jobNames: []
    hash: Zr8KJtGfvhvvee1LlQN0tAOrl3XKFgrEh2sMv/BzMA8=
  newcommands.tex:
    timeStamp: 2019-10-21T05:46:39.338Z
    jobNames: []
    hash: jraoO5F4mMzBSun7anSSO+SepcbUZyXKHJzTZeBYCQQ=
    type: TeX
  usepackages.tex:
    timeStamp: 2019-10-21T05:46:39.340Z
    jobNames: []
    hash: SYr3PiGJOO07Qv14DCJL+k7BFX8ju/pwc1Ed1CtwR3E=
    type: TeX
  /usr/local/texlive/2016/texmf-dist/bibtex/bst/IEEEtran/IEEEtran.bst:
    timeStamp: 2015-08-27T22:01:39.000Z
    jobNames: []
    type: BibTeXStyle
  ref.bib:
    timeStamp: 2019-10-24T15:46:22.376Z
    jobNames: []
    hash: bFv0yIXLnQLkWGE9stot6JELbb8sSxIGhh+PvPYLfRg=
    type: BibTeXFile
  Figures/duration_sleak_esleak_in_edf.pdf:
    timeStamp: 2019-10-24T15:48:41.915Z
    jobNames: []
    hash: oPPQQeG5ASqzAD/7AwyXptNMZJ6uAkytEJarDewrtug=
    type: PortableDocumentFormat
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /Users/sibin/Library/Application Support/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /Users/sibin/Library/Application Support/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: /Users/sibin/Library/Application Support/dicy/config.yaml
        type: default
    outputs:
      - file: /Users/sibin/Library/Application Support/dicy/config.yaml-ParsedYAML
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs:
      - file: main.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
      - file: main.fls-ParsedFileListing
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.aux
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/enc/dvips/base/8r.enc
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/map/fontname/texfonts.map
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmbi7t.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/jknappen/ec/ectt1000.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmr9.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt10.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt8.tfm
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/tfm/public/cm/cmtt9.tfm
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt8.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmbi7t.vf
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/babel-english/english.ldf
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/babel/babel.def
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/babel/babel.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/babel/switch.def
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/babel/txtbabel.def
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/iftex/iftex.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/etexcmds.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ifpdf.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryfadings.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarypositioning.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryshadows.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfint.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/pgf.revision.tex
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pst-fp.tex
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pstricks.con
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/pstricks/pstricks.tex
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/pst-xkey.tex
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/xkeyval.tex
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/generic/xkeyval/xkvutils.tex
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/algorithms/algorithm.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amscls/amsthm.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/amssymb.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsa.fd
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsfonts/umsb.fd
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsbsy.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsgen.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amsopn.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/amsmath/amstext.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/base/ifthen.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/base/inputenc.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/boxedminipage/boxedminipage.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/caption3.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/caption/subcaption.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/comment/comment.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/enumitem/enumitem.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/fixfoot/fixfoot.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/float/float.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-cfg/color.cfg
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics-def/pdftex.def
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/epsfig.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/graphicx.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/keyval.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/graphics/trig.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/listings/listings.cfg
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/listings/listings.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/listings/lstmisc.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/makecell/makecell.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/mdwtools/mdwtab.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/ms/everyshi.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/grfext.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/math/pgfmath.sty
        type: default
      - file: >-
          /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/psfrag/psfrag.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/psnfss/ot1ptm.fd
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/pstricks/pstricks.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/soul/soul.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/todonotes/todonotes.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/afterpage.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/calc.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/hhline.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/shellesc.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/tabularx.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/tools/xspace.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/url/url.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/wrapfig/wrapfig.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/xcolor/xcolor.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/tex/latex/xkeyval/xkeyval.sty
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/web2c/texmf.cnf
        type: default
      - file: /usr/local/texlive/2016/texmf-var/fonts/map/pdftex/updmap/pdftex.map
        type: default
      - file: /usr/local/texlive/2016/texmf-var/web2c/pdftex/pdflatex.fmt
        type: default
      - file: /usr/local/texlive/2016/texmf.cnf
        type: default
      - file: Figures/coverage_ratio.pdf
        type: default
      - file: Figures/duration.pdf
        type: default
      - file: Figures/duration_sleak_in_edf.pdf
        type: default
      - file: Figures/ex_equal_arrival_offset.pdf
        type: default
      - file: Figures/ex_infer_phi_v.pdf
        type: default
      - file: Figures/ex_interfered_by_one_harmonic_task.pdf
        type: default
      - file: Figures/ex_not_interfered_by_one_harmonic_task.pdf
        type: default
      - file: Figures/ex_not_observable.pdf
        type: default
      - file: Figures/ex_observable.pdf
        type: default
      - file: Figures/jittervsphio.pdf
        type: default
      - file: Figures/phioerror_vs_precision.pdf
        type: default
      - file: Figures/util_vs_tasknums_vs_precision_esleak.pdf
        type: default
      - file: Figures/util_vs_tasknums_vs_precision_rtsleak.pdf
        type: default
      - file: Figures/utilvsphio.pdf
        type: default
      - file: IEEEtran.cls
        type: default
      - file: Sections/analysis.tex
        type: default
      - file: Sections/approach.tex
        type: default
      - file: Sections/conclusion.tex
        type: default
      - file: Sections/discussion.tex
        type: default
      - file: Sections/eval.tex
        type: default
      - file: Sections/intro.tex
        type: default
      - file: Sections/model.tex
        type: default
      - file: Sections/related.tex
        type: default
      - file: abstract.tex
        type: default
      - file: main.bbl
        type: default
      - file: newcommands.tex
        type: default
      - file: usepackages.tex
        type: default
      - file: Figures/duration_sleak_esleak_in_edf.pdf
        type: default
    outputs:
      - file: main.pdf
        type: target
      - file: main.aux
        type: default
      - file: main.fls
        type: default
      - file: main.log
        type: default
      - file: main.synctex.gz
        type: target
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - main.aux
    inputs:
      - file: main.aux
        type: default
    outputs:
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - main.fls
    inputs:
      - file: main.fls
        type: default
    outputs:
      - file: main.fls-ParsedFileListing
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - main.aux
      - main.aux-ParsedLaTeXAuxilary
    inputs:
      - file: main.aux
        type: default
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.blg-ParsedBibTeXLog
        type: default
      - file: /usr/local/texlive/2016/texmf-dist/bibtex/bst/IEEEtran/IEEEtran.bst
        type: default
      - file: ref.bib
        type: default
    outputs:
      - file: main.bbl
        type: default
      - file: main.blg
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.log-ParsedLaTeXLog
    inputs:
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.blg-ParsedBibTeXLog
    inputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []

